Sparse, Dense, and Attentional Representations for Text Retrieval

Dual encoders perform retrieval by encoding documents and queries into dense lowdimensional vectors, scoring each document by its inner product with the query. We investigate the capacity of this architecture relative to sparse bag-of-words models and attentional neural networks. Using both theoretical and empirical analysis, we establish connections between the encoding dimension, the margin between gold and lower-ranked documents, and the document length, suggesting limitations in the capacity of fixed-length encodings to support precise retrieval of long documents. Building on these insights, we propose a simple neural model that combines the efficiency of dual encoders with some of the expressiveness of more costly attentional architectures, and explore sparse-dense hybrids to capitalize on the precision of sparse retrieval. These models outperform strong alternatives in large-scale retrieval.

==> figures/NQ_bmone.csv <==
index,bm25uni
1,30.1
2,35.7
3,34.1
4,30.1

==> figures/data/results/MSMARCO_depth.csv <==
plen,index,DeepCT,BM25,DE-BERT,ME-BERT,Hybrid
10,1,32,25.6,35.6,37.4,37.1
20,2,34.3,29.2,36.9,38.3,38.1
50,3,36.1,32.6,38.1,38.9,38.7
100,4,36.8,34.6,38.7,39.3,38.9
200,5,37,36.1,38.9,39.4,39
500,6,37.4,37.4,39,39.4,39
1000,7,37.6,37.6,39.1,39.5,39

==> figures/data/results/MSMARCO_document_depth.csv <==
plen,index,BM25,DE-BERT,ME-BERT,Hybrid
10,1,29.2,29.7,33.3,34.2
20,2,31.8,31.5,34.4,35.4
50,3,33,32.6,35.2,35.7
100,4,33.7,33,35.3,35.4
200,5,33.7,33.6,35.3,35.4
500,6,33.4,33.8,35.2,35.3
1000,7,33.4,33.9,35.3,35.3

==> figures/data/results/NQ_rerank_efficient_dev.csv <==
index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,q1d8proj0,q1d8proj64,q1d8proj768,fullcross,bert-avg-pool-768,deproj0_hybrid,q1d8proj64_hybrid,q1d8proj0_hybrid,q1d8proj768_hybrid,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
1,,,42.422,42.568,42.752,43.009,43.816,42.899,43.669,44.403,43.596,48.88,,,,,,,,,,,,,,,,,
2,,,45.798,45.651,45.724,47.706,48.513,47.706,49.027,48.697,49.577,55.486,,,,,,,,,,,,,,,,,
3,,,42.128,42.458,41.211,43.229,44.073,44.3669,45.651,44.477,46.458,54.238,,,,,,,,,,,,,,,,,
4,,,34.02,35.449,35.706,35.339,36.513,36.623,38.238,38.238,38.715,47.596,,,,,,,,,,,,,,,,,

==> figures/data/results/NQ_retrieve_efficient_dev.csv <==
index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,q1d8proj0,q1d8proj64,q1d8proj768,bert-avg-pool-768,deproj0_hybrid,q1d8proj64_hybrid,q1d8proj0_hybrid,q1d8proj768_hybrid,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
1,,,36.2935,37.431,38.0183,39.853,43.339,44.22,41.798,42.201,42.018,,47.6697,46.642,46.0917,45.7247,,,,,,,,,,,,
2,,,34.6788,35.082,36.7339,39.412,43.229,44.0366,42.972,43.412,43.339,,49.431,49.1376,50.49,49.541,,,,,,,,,,,,
3,,,31.009,32.624,32.844,35.376,38.825,40.073,40.256,38.938,40.403,,47.633,47.522,48.403,48.5137,,,,,,,,,,,,
4,,,24.88,26.568,27.009,29.284,32.66,32.18,33.541,32.99,34.422,,41.394,41.6513,42.715,42.899,,,,,,,,,,,,

==> figures/data/results/unmasked_rerank_efficient_test.csv <==
index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,q1d8proj64,q1d8proj768,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
1,98.7,93.4,77.54,84.38,86.88,86.98,88.06,88.34,94.96,97.02,34.3,56.3,71.1,81.9,87.5,89.6,35.1,61.4,79.9,89,94.7,96
2,97.6,90.4,66.92,75.62,79.86,79.58,82.62,83.24,92.321,95.26,20.7,39.7,58.5,72.4,80,84,22.1,43.5,65,79.4,88.8,91.5
3,95.1,86.3,52.28,61.74,66.96,68.64,71.72,72.56,86.202,89.31,14,26.5,44.6,60.6,71.7,76.3,15.3,30.8,50.6,68.8,81.1,85.6
4,92.2,83.4,45.84,54.22,59.22,61.9,65.2,66.1,79.08,86,12.6,24.4,39.4,55.1,66.7,71.6,17.7,27,45.5,62.7,76.4,81.4

==> figures/data/results/unmasked_rerank_efficient_test_MRR.csv <==
plen,index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,q1d8proj64,q1d8proj768,fullcross,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
50,1,98.039,92.118,83.56,88.776,90.53,90.645,91.42,91.66,96.27,98.016,99.94,,,,,,,,,,,,
100,2,97.146,88.64,74.869,81.96,85.03,85.11,87.18,87.76,94.239,96.725,99.93,,,,,,,,,,,,
200,3,95.918,84.571,62.59,70.71,75.04,76.66,78.88,79.68,88.98,92.4,99.84,,,,,,,,,,,,
400,4,94.5178,81.777,55.94,63.79,68.14,70.62,73.13,74.08,83.65,89.77,99.645,,,,,,,,,,,,

==> figures/data/results/unmasked_rerank_other.csv <==
index,q1d8proj768,bm25uni,bm25bi,fullcross,summax-1,ra1proj4096,ra1proj6000,ra1proj8192,ra1proj32000
1,92.5,93.4,98.7,99.9,99.2,92.6,92.6,92.8,93.1
2,87.7,89.8,97.2,99.9,98.1,88.7,89.1,89.5,89.6
3,78.7,85.3,94.9,99.7,99,83.3,84,84.5,84.8
4,72.1,83.4,92.3,99.5,97,80.3,81.2,81.8,82.9

==> figures/data/results/unmasked_rerank_other_test.csv <==
plen,index,q1d8proj768,q1d8proj64,bm25uni,bm25bi,fullcross,summax dim 64,summax,ra1proj4096,ra1proj8192,ra1proj32768,ra2proj4096,ra2proj8192,ra2proj32768,minra1dim99,minra2dim99,bm25uni_99,bm25bi_99
50,1,,,93.4,98.7,,,,92.5,93.1,93.2,98.6,98.8,98.8,3072,1536,92.466,97.713
100,2,,,90.4,97.6,,,,89.2,89.5,90.2,96.6,97.1,97.4,5632,4096,89.496,96.624
200,3,,,86.3,95.1,,,,83.6,85,85.9,93.4,94,95,14336,10240,85.437,94.149
400,4,,,83.4,92.2,,,,80.6,81.9,83,90,90.9,91.7,15360,15360,82.566,91.278

==> figures/data/results/unmasked_retrieve_efficient_test.csv <==
plen,index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,bert-avg-pool-768,q1d8proj64,q1d8proj768,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
50,1,97.3,90.2,64.68,78.46,81.56,85.5,85.92,86.82,13.88,91.16,95.6,1.1,12,44.1,70.6,81.3,84.7,0.4,8,38.3,69.8,85.6,90.6
100,2,96.3,86.7,47.22,63.06,69.74,76.66,76.58,81.58,8.02,89.5,94.26,0.9,4,21.8,53.1,71.7,77,0.1,2.2,15.7,48.6,74.8,83
200,3,95,82.2,28.3,41.82,50.84,58.42,60.04,67.18,5.96,81.9,89.02,0.1,1.7,9.5,33.6,59.5,67.2,0.7,1,4.4,25.9,58.5,71.8
400,4,93.5,79.2,22.78,32.46,40.2,47.5,48.72,57.24,5.76,68.84,82.3,0,1.4,6.7,26.5,52,61.7,0.7,0.9,2.7,19.2,49.5,64.5

==> figures/data/results/unmasked_retrieve_efficient_test_2.csv <==
plen,index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,bert-avg-pool-768,q1d8proj64,q1d8proj768,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
50,1,97.3,90.2,64.68,78.46,81.56,85.5,85.92,86.82,13.88,0.9116,0.956,1.1,12,44.1,70.6,81.3,84.7,0.4,8,38.3,69.8,85.6,90.6
100,2,96.3,86.7,47.22,63.06,69.74,76.66,76.58,81.58,8.02,0.895,0.9426,0.9,4,21.8,53.1,71.7,77,0.1,2.2,15.7,48.6,74.8,83
200,3,95,82.2,28.3,41.82,50.84,58.42,60.04,67.18,5.96,0.819,0.8902,0.1,1.7,9.5,33.6,59.5,67.2,0.7,1,4.4,25.9,58.5,71.8
400,4,93.5,79.2,22.78,32.46,40.2,47.5,48.72,57.24,5.76,0.6884,0.823,0,1.4,6.7,26.5,52,61.7,0.7,0.9,2.7,19.2,49.5,64.5

==> figures/data/results/unmasked_retrieve_efficient_test_MRR.csv <==
plen,index,bm25bi,bm25uni,deproj32,deproj64,deproj128,deproj256,deproj512,deproj768,q1d8proj64,q1d8proj768,bert-avg-pool-768,deproj0_hybrid,deproj0_hybrid_bi,q1d8proj64_hybrid,q1d8proj64_hybrid_bi,q1d8proj768_hybrid,q1d8proj768_hybrid_bi,ra1proj32,ra1proj64,ra1proj128,ra1proj256,ra1proj512,ra1proj768,ra2proj32,ra2proj64,ra2proj128,ra2proj256,ra2proj512,ra2proj768
50,1,98.039,92.118,70.12,82.75,85.65,89.13,89.41,90.16,92.86,96.77,,94.37,98.19,96.64,98.86,98.2,99.36,,,,,,,,,,,,
100,2,97.146,88.64,53.23,68.88,75.43,81.24,81.51,85.63,91.73,96.13,,92.56,96.42,94.99,98.29,97.02,98.96,,,,,,,,,,,,
200,3,95.918,84.571,34.032,48.52,57.97,65.06,66.75,72.88,84.63,91.08,,88.03,95.93,91.95,97.1,94.42,97.29,,,,,,,,,,,,
400,4,94.5178,81.777,27.61,38.34,47.332,54.51,55.75,62.981,72.84,85.17,,84.33,94.54,88.45,95.63,91.88,96.05,,,,,,,,,,,,
